Classification of six dimensional monotone symplectic manifolds admitting semifree circle actions I

Let $(M,\omega_M)$ be a six dimensional closed monotone symplectic manifold admitting an effective semifree Hamiltonian $S^1$-action. We show that if the minimal (or maximal) fixed component of the action is an isolated point, then $(M,\omega_M)$ is $S^1$-equivariant symplectomorphic to some K\"{a}hler Fano manifold $(X,\omega_X, J)$ with a certain holomorphic $\mathbb{C}^*$-action. We also give a complete list of all such Fano manifolds and describe all semifree $\mathbb{C}^*$-actions on them specifically.

==> figure_3_4_4.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure_3_4_4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{337.37890015bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.3372578)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figure_3_4_4.pdf}}%
    \put(0.41409619,0.19555042){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(4,0,0)$}}}%
    \put(0.31026499,0.32357234){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(2,0,2)$}}}%
    \put(0.18930861,0.32357227){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,2)$}}}%
    \put(0.04907257,0.22285557){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,2,2)$}}}%
    \put(-0.00134597,0.00357767){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,4,0)$}}}%
    \put(0.22044746,0.1931551){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,0)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figure_3_4_4.pdf}}%
    \put(0.91552524,0.18477159){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(4,0,0)$}}}%
    \put(0.81528695,0.32357234){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(2,0,2)$}}}%
    \put(0.69912121,0.32357227){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,2)$}}}%
    \put(0.73026006,0.1931551){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,0)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figure_3_4_4.pdf}}%
    \put(0.61840337,0.04788755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1,3,0)$}}}%
    \put(0.50763004,0.07339642){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(3,0,0)$}}}%
    \put(0.6012812,0.2590227){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,1,2)$}}}%
    \put(0.73816205,0.24117834){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1,1,2)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figure_3_4_4.pdf}}%
    \put(0.17829211,0.02010429){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${\bf e}_4$}}}%
  \end{picture}%
\endgroup%


==> figure_3_4_nontoric.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure_3_4_nontoric.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{328.7765625bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.48400824)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figure_3_4_nontoric.pdf}}%
    \put(0.42493091,1.33859313){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(4,0,0)$}}}%
    \put(0.31838296,1.4699647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(2,0,2)$}}}%
    \put(0.19426183,1.46996463){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,2)$}}}%
    \put(0.05035654,1.36661271){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,2,2)$}}}%
    \put(-0.00138119,1.14159747){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,4,0)$}}}%
    \put(0.2262154,1.33613514){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,0)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figure_3_4_nontoric.pdf}}%
    \put(0.42493091,1.33859313){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(4,0,0)$}}}%
    \put(0.31838296,1.4699647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(2,0,2)$}}}%
    \put(0.19426183,1.46996463){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,2)$}}}%
    \put(0.05035654,1.36661271){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,2,2)$}}}%
    \put(-0.00138119,1.14159747){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,4,0)$}}}%
    \put(0.2262154,1.33613514){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,0)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figure_3_4_nontoric.pdf}}%
    \put(0.15089545,1.32232031){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figure_3_4_nontoric.pdf}}%
    \put(0.71745696,1.29159575){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z_0 \cong S^2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figure_3_4_nontoric.pdf}}%
    \put(0.79856985,1.43968821){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u-E_1$}}}%
    \put(0.79856985,1.41019269){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2u-E_1$}}}%
    \put(0.7948829,1.36594922){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.71438449,1.22830313){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z_{-1}$}}}%
    \put(0.71438449,1.11400762){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z_{-3}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figure_3_4_nontoric.pdf}}%
    \put(0.53814342,0.22807865){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(4,0,0)$}}}%
    \put(0.43159547,0.35945015){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(2,0,2)$}}}%
    \put(0.30747432,0.35945007){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,2)$}}}%
    \put(0.16356904,0.25609816){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,2,2)$}}}%
    \put(0.1118313,0.03108292){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,4,0)$}}}%
    \put(0.33942789,0.22562058){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,0)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{figure_3_4_nontoric.pdf}}%
    \put(0.53814342,0.22807865){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(4,0,0)$}}}%
    \put(0.43159547,0.35945015){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(2,0,2)$}}}%
    \put(0.30747432,0.35945007){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,2)$}}}%
    \put(0.16356904,0.25609816){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,2,2)$}}}%
    \put(0.1118313,0.03108292){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,4,0)$}}}%
    \put(0.33942789,0.22562058){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,0)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{figure_3_4_nontoric.pdf}}%
    \put(0.26410794,0.21180575){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{figure_3_4_nontoric.pdf}}%
    \put(0.83066943,0.1810812){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z_0 \cong S^2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{figure_3_4_nontoric.pdf}}%
    \put(0.91178232,0.32917366){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u-E_1$}}}%
    \put(0.91178232,0.29967814){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2u-E_1$}}}%
    \put(0.90809537,0.25543467){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.82759696,0.11778858){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z_{-1}$}}}%
    \put(0.82759696,0.00349306){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z_{-3}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{figure_3_4_nontoric.pdf}}%
  \end{picture}%
\endgroup%

